LumoTree: Path-Parallel Speculative Verification for Hybrid Language Models

Tree speculative decoding for recurrent-hybrid language models requires each accepted path to maintain consistent recurrent state, convolution history, and attention caches. We present LumoTree, a GPU serving design that coordinates verification and commitment through a shared tree descriptor. The verifier processes independent paths in parallel and reuses recurrent state tiles across local updates. Boundary states connect dependent paths. Accepted-path replay publishes the selected continuation into native running state, alongside coordinated convolution gathering and attention-cache remapping. Fused selection, device-resident acceptance, graph replay, and tree-aware attention integrate this organization into the serving cycle. The design separates temporary branch computation from persistent request state while retaining native prefix-cache interfaces. We evaluate numerical behavior, serving performance, and coding-agent outcomes on NVIDIA DGX Spark.

==> figures/cost-breakdown.tikz <==
\begin{tikzpicture}
\begin{axis}[
 width=\columnwidth,height=5.2cm,
 xbar stacked,bar width=12pt,
 xmin=0,xmax=180,
 ytick={0,1,2},yticklabels={MTP-5,MTP-11,Tree},
 y dir=reverse,enlarge y limits=0.27,
 xlabel={Estimated milliseconds per request event},
 tick label style={font=\scriptsize},label style={font=\scriptsize},
 legend style={font=\scriptsize,at={(0.5,-0.28)},anchor=north,legend columns=2,draw=none},
 axis lines*=left,xmajorgrids,grid style={gray!15}]
\addplot[fill=inkblue!80,draw=none] table[x=verify_ms,y expr=\coordindex,col sep=comma] {results/historical-metrics.csv};
\addplot[fill=mutedgreen!80,draw=none] table[x=draft_ms,y expr=\coordindex,col sep=comma] {results/historical-metrics.csv};
\addplot[fill=mutedamber!80,draw=none] table[x=commit_ms,y expr=\coordindex,col sep=comma] {results/historical-metrics.csv};
\addplot[fill=mutedred!80,draw=none] table[x=residual_ms,y expr=\coordindex,col sep=comma] {results/historical-metrics.csv};
\legend{Verify,Draft,Commit,Residual estimate}
\end{axis}
\end{tikzpicture}


==> figures/spine-layout.tikz <==
\begin{tikzpicture}[font=\scriptsize]
\node[anchor=west] at (-0.4,0.65) {Interleaved physical columns};
\foreach \i/\lab/\col in {0/s_0/inkblue,1/s_1/inkblue,2/b_0/mutedamber,3/s_2/inkblue,4/b_1/mutedamber,5/s_3/inkblue,6/s_4/inkblue}{
\node[draw=\col,fill=\col!10,minimum width=0.72cm,minimum height=0.55cm] at (\i*0.85,0) {$\lab$};}
\node[anchor=west] at (-0.4,-0.8) {Spine-first physical columns};
\foreach \i/\lab/\col in {0/s_0/inkblue,1/s_1/inkblue,2/s_2/inkblue,3/s_3/inkblue,4/s_4/inkblue,5/b_0/mutedamber,6/b_1/mutedamber}{
\node[draw=\col,fill=\col!10,minimum width=0.72cm,minimum height=0.55cm] at (\i*0.85,-1.45) {$\lab$};}
\node[align=center,text width=7cm] at (2.55,-2.35) {Masked branches have zero weight. Physical placement\\can still change the association of visible partial sums.};
\end{tikzpicture}

